Repeated patterns of gamma-ray flares suggest structured jets of blazars as likely neutrino sources

Fermi-LAT observations provide continuous and regularly-sampled measurements of gamma-ray photon flux for hundreds of blazars. Many of these light curves, spanning almost 15 years, have been thoroughly examined for periodicity in multiple studies. However, the possibility that blazars may exhibit irregularly repeating flaring patterns in their gamma-ray light curves has not been systematically explored. In this study, we aim to find repeating episodes of flaring activity in the 100 brightest blazars using Fermi-LAT light curves with various integration times. We use a Bayesian Blocks representation to convert the time series into strings of symbols and search for repeating sub-strings using a fuzzy search algorithm. As a result, we identify 27 repeated episodes in the gamma-ray light curves of 10 blazars. We find that the patterns are most likely produced in structured jets composed of a fast spine and a slower sheath. When individual emission features propagate in the spine, they scatter seed photons produced in the non-uniform sheath through the inverse Compton mechanism, resulting in a set of gamma-ray flares with a similar profile every such passage. Additionally, we explore the theoretically-predicted possibility that the spine-sheath structure facilitates the production of high-energy neutrinos in blazar jets. Using the catalogue of track-like events detected by the IceCube neutrino telescope, we find evidence supporting this hypothesis at a $2.8\sigma$ significance level.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
